SlimFit: Memory-Efficient Fine-Tuning of Transformer-based Models Using Training Dynamics

Transformer-based models, such as BERT and ViT, have achieved state-of-the-art results across different natural language processing (NLP) and computer vision (CV) tasks. However, these models are extremely memory intensive during their fine-tuning process, making them difficult to deploy on GPUs with limited memory resources. To address this issue, we introduce a new tool called SlimFit that reduces the memory requirements of these models by dynamically analyzing their training dynamics and freezing less-contributory layers during fine-tuning. The layers to freeze are chosen using a runtime inter-layer scheduling algorithm. SlimFit adopts quantization and pruning for particular layers to balance the load of dynamic activations and to minimize the memory footprint of static activations, where static activations refer to those that cannot be discarded regardless of freezing. This allows SlimFit to freeze up to 95% of layers and reduce the overall on-device GPU memory usage of transformer-based models such as ViT and BERT by an average of 2.2x, across different NLP and CV benchmarks/datasets such as GLUE, SQuAD 2.0, CIFAR-10, CIFAR-100 and ImageNet with an average degradation of 0.2% in accuracy. For such NLP and CV tasks, SlimFit can reduce up to 3.1x the total on-device memory usage with an accuracy degradation of only up to 0.4%. As a result, while fine-tuning of ViT on ImageNet and BERT on SQuAD 2.0 with a batch size of 128 requires 3 and 2 32GB GPUs respectively, SlimFit enables their fine-tuning on a single 32GB GPU without any significant accuracy degradation.

==> MEM.txt <==
i x y z t
0 0.0 0.0 0.0 0.0
1 77.4 69.5 26.1 11.71
2 77.4 69.5 26.1 11.88
3 77.4 69.5 26.1 11.92
4 77.4 69.5 26.1 11.76
5 77.4 69.5 26.1 11.88
6 77.4 69.5 26.1 11.89
7 77.4 69.5 26.1 11.97
8 77.4 69.5 26.1 11.89
9 77.4 69.5 26.1 11.94
10 77.4 69.5 26.1 11.93
11 77.4 69.5 26.1 11.93
12 77.4 69.5 26.1 11.89
13 77.4 69.5 26.1 11.93
14 77.4 69.5 26.1 11.94
15 77.4 69.5 26.1 11.73


==> WCT.txt <==
i x
0 18.35
5 22.63
10 22.58
15 22.52
20 22.46
25 22.35
30 22.13
35 21.91
40 21.69
45 21.46
50 21.35
55 20.91
60 20.57
65 20.24
70 19.91
75 19.57
80 19.24
85 18.90
90 18.57
95 18.23


==> cola.txt <==
i x y z
0 9.060099 13.339757537841797 6.153100967407227
1 7.024037 9.752277374267578 4.924834060668946
2 6.642491 8.330156707763672 4.4008949279785154
3 5.791764 7.830572891235351 4.055241394042969
4 5.1820207 7.183543395996094 3.772123718261719
5 4.7161045 6.5138397216796875 3.567594528198242
6 4.334517 6.0638488769531245 3.317240905761719
7 4.064022 5.6857606887817385 3.1347663879394534
8 4.155395 5.665879440307617 3.0298233032226562
9 4.0762177 5.68370189666748 3.1381301879882812
10 4.1540146 5.741413879394531 3.189922904968262
11 4.175822 5.331265640258789 3.2915161132812503
12 4.264434 5.3013513565063475 3.43400993347168
13 4.1427016 5.281398582458496 3.3402481079101562
14 4.210973 5.3425758361816404 3.3445041656494143
15 4.3032303 5.012544822692871 3.422251129150391
16 4.218755 5.210941886901855 3.515691375732422
17 4.275339 5.812302589416504 3.568475341796875
18 4.1373444 5.741590690612793 3.3718345642089846
19 3.8984463 4.9787853240966795 3.148390579223633
20 3.6085262 4.466056823730469 2.9036634445190432
21 3.3988605 4.025534534454345 2.706875801086426
22 3.1795435 3.7929021835327146 2.5524932861328127
23 2.9788265 3.5683908462524414 2.4064840316772464
24 2.917164 3.584651184082031 2.482258224487305
25 2.8083148 3.445769119262695 2.501232147216797
26 2.7526574 3.325935173034668 2.3587074279785156
27 2.6813107 3.5132019996643065 2.3687616348266602
28 2.7039635 3.761492156982422 2.5080310821533205
29 2.5981455 3.7682427406311034 2.4540447235107425
30 2.8156586 4.390646266937256 2.711593818664551
31 3.0784945 4.438962936401367 2.9448350906372074
32 3.444933 4.633342552185058 3.1401140213012697
33 3.505467 4.072753429412842 3.2931812286376956
34 3.6572948 3.873078918457031 3.3853633880615237
35 4.0241985 3.907099342346191 3.648986053466797
36 4.226952 4.087230491638183 3.7484916687011722
37 4.234855 4.507192325592041 3.9155124664306644
38 4.053338 4.1825151443481445 3.7042137145996095
39 4.089767 4.029899597167969 3.632640838623047
40 3.8389037 3.837618827819824 3.4755027770996096
41 3.6270838 3.77783088684082 3.351004791259766
42 3.6519625 3.6651569366455075 3.434864044189453
43 3.823253 3.9017841339111325 3.5060066223144535
44 4.139024 4.292730617523193 3.674441909790039
45 4.193532 4.80981388092041 3.7634212493896486
46 4.4769325 4.6505152702331545 3.7282112121582034
47 4.4434943 4.273401832580566 3.6866191864013675
48 4.723668 4.4960020065307615 4.236608505249023
49 5.2138343 4.773450279235839 4.404671478271484
50 5.094692 4.9950107574462885 4.52862777709961
51 5.0000668 4.710292339324951 4.297126388549805
52 4.8788776 4.383445358276367 4.237424850463867
53 4.823873 4.327798748016357 4.288900756835938
54 4.605996 4.076835536956787 4.001351928710938
55 4.612238 4.272723770141601 4.139079284667969
56 4.3357906 4.110930061340332 3.8978851318359378
57 4.159584 4.027642822265625 3.731175994873047
58 4.201133 4.380049610137939 4.0131080627441404
59 4.523576 4.225811004638672 3.9643943786621096
60 4.2713404 4.432282161712647 3.797540283203125
61 4.321213 4.532238292694092 3.858633041381836
62 4.3360925 4.2386278152465815 3.741781616210938
63 4.342497 4.462017345428467 3.603326416015625
64 4.3791056 4.33203706741333 3.6426548004150394
65 4.374576 4.426952648162842 3.595433044433594
66 4.2976747 4.504498100280761 3.471562957763672
67 4.19843 4.031711196899414 3.3008987426757814
68 4.0155954 3.8376583099365233 3.2954677581787113
69 4.0084662 3.7666139602661133 3.2524490356445312
70 3.9802785 3.751333236694336 3.1622676849365234
71 4.0355644 4.022103881835937 3.2692039489746096
72 4.1091375 4.354825115203857 3.398450469970703
73 4.0560713 4.0010401725769045 3.408529281616211
74 4.3332148 4.590810298919678 3.6050586700439453
75 4.4188285 4.416640663146972 3.5872207641601563
76 4.478902 4.569503402709961 3.8099658966064456
77 4.4733057 4.428538799285889 3.7196014404296878
78 4.217352 4.262821197509766 3.5544876098632816
79 4.0860424 4.303869438171387 3.492118072509766
80 4.1431727 4.251482963562012 3.4552200317382815
81 4.488392 4.438528347015381 3.7850608825683594
82 4.4456286 4.365413475036621 3.6482383728027346
83 4.563995 4.20626220703125 3.548786163330078
84 4.7721443 4.259128761291504 3.6608612060546877
85 4.6070232 4.11769437789917 3.607377624511719
86 4.6614 4.2430881500244135 3.665782928466797
87 4.435002 4.193858814239502 3.5105823516845707
88 4.2146626 3.995825958251953 3.3616550445556643
89 4.17435 3.9344507217407223 3.2474319458007814
90 3.9736028 4.107910537719726 3.2389282226562504
91 3.8283787 3.8882886886596677 3.1113439559936524
92 3.585406 3.6960946083068844 2.9427717208862307
93 3.3793504 3.8870950698852536 2.863903427124024
94 3.3404443 4.169371032714843 2.853948211669922
95 3.6051219 3.9123802185058594 3.262568283081055
96 3.7008855 3.7703544616699216 3.112488174438477
97 3.8220105 3.6355238914489743 3.2580581665039063
98 3.6357477 3.723141860961914 3.1001216888427736
99 3.4790745 3.656106948852539 3.0079755783081055
100 3.2675776 3.3563278198242186 2.82473316192627
101 3.093213 3.281421089172363 2.7115230560302734
102 2.994946 3.1677197456359862 2.598551177978516
103 3.0173821 3.2733630180358886 2.6707519531250004
104 3.1758947 3.318193531036377 2.7113708496093754
105 3.375795 3.4141393661499024 2.677487373352051
106 3.273411 3.3630260467529296 2.5606256484985352
107 3.706522 3.4367855072021483 2.7064027786254883
108 3.4909427 3.507765197753906 2.594229125976563
109 3.2719798 3.5212675094604493 2.461559677124024
110 3.3347962 3.642721939086914 2.362773323059082
111 3.456973 3.7769316673278808 2.474734115600586
112 3.3078926 4.04910192489624 2.5117603302001954
113 3.1880703 4.448126792907715 2.536111068725586
114 3.1519234 4.4161156654357905 2.5003269195556643
115 3.1725602 4.539775657653808 2.554772186279297
116 3.2819753 4.181714057922363 2.622791290283203
117 3.3734221 3.6863874435424804 2.8638811111450195
118 3.4916835 3.8840892791748045 2.921938705444336
119 3.547268 4.575749015808105 2.9258861541748047
120 3.7019155 4.654069519042968 3.072173309326172
121 3.5360956 4.411104011535644 3.001939392089844
122 3.5102034 3.8219698905944823 2.8552539825439456
123 3.3724313 3.749703311920166 2.7877578735351562
124 3.1996474 3.7740915298461912 2.7001121520996096
125 3.060822 3.8034599304199217 2.6624805450439455
126 3.4348483 4.0614978790283205 2.8118927001953127
127 3.5939007 4.172004318237304 2.926202392578125
128 3.5464277 3.961979484558105 2.774118232727051
129 3.3574479 3.952869701385498 2.65545654296875
130 3.1150703 3.8274873733520507 2.4952968597412113
131 3.2421436 3.8744762420654295 2.6405258178710938
132 3.141187 3.8092909812927243 2.6276687622070316
133 3.1355972 3.927590847015381 2.684856414794922
134 2.9795442 3.4731127738952634 2.529200553894043
135 2.8161194 3.284530448913574 2.3827096939086916
136 2.8685734 3.4514697074890135 2.4069932937622074
137 2.8342981 3.500815200805664 2.525018882751465
138 2.6985083 3.4536226272583006 2.4120302200317383
139 2.8872685 3.5959802627563477 2.4261531829833984
140 2.9860249 3.790776443481445 2.4355644226074222
141 2.8776574 3.584548759460449 2.3433433532714845
142 2.7791414 3.7299107551574706 2.284969520568848
143 2.6666098 3.7497299194335936 2.2528558731079102
144 2.5918012 3.8142900466918945 2.2246288299560546
145 2.5592103 3.9924224853515624 2.20398063659668
146 2.7689996 3.8401611328125 2.3890064239501956
147 2.8265438 3.7598115921020505 2.474237060546875
148 2.781833 3.7143093109130856 2.4789810180664062
149 2.8157704 3.799280834197998 2.612482833862305
150 2.9354525 3.8089207649230956 2.6355262756347657
151 3.0451932 3.6870211601257323 2.8164499282836917
152 2.919792 3.508835220336914 2.6883174896240236
153 3.0749686 3.563437843322754 2.6840175628662113
154 3.0996084 3.603511047363281 2.7324802398681642
155 3.0035644 3.562796974182129 2.638956069946289
156 2.9636984 3.680159854888916 2.5910675048828127
157 2.8597589 3.5086827278137207 2.4520755767822267
158 2.9355843 3.400718593597412 2.4552234649658207
159 2.8970046 3.3197147369384763 2.3902637481689455
160 2.778912 3.2043886184692383 2.3191129684448244
161 2.8566494 3.212907600402832 2.2898113250732424
162 2.963146 3.1569345474243162 2.316191291809082
163 2.8292468 3.198178195953369 2.2955394744873048
164 2.9036431 3.100574684143066 2.4718120574951175
165 3.3422565 3.0019763946533202 2.5332304000854493
166 3.4866915 3.2424087524414062 2.651950454711914
167 3.2992 3.05798921585083 2.507254791259766
168 3.1349225 3.0074798583984372 2.4445869445800783
169 3.0602074 2.977591896057129 2.420419692993164
170 3.1664782 3.128554344177246 2.520658493041992
171 3.1791058 2.965733528137207 2.4806262969970705
172 3.1452508 2.9393468856811524 2.5090015411376956
173 2.96206 3.0068178176879883 2.39998779296875
174 2.8075056 3.1093729019165037 2.2990394592285157
175 2.7016137 2.8742331504821776 2.264524459838867
176 2.7026706 2.8307395935058595 2.282083511352539
177 2.5935977 2.7521341323852537 2.184371566772461
178 2.5015264 2.715867519378662 2.1165794372558593
179 2.6405125 2.7742647171020507 2.1934600830078126
180 2.745429 2.8438173294067384 2.246202087402344
181 3.0111718 2.8475944519042966 2.2262813568115236
182 3.1119049 2.893929862976074 2.3474483489990234
183 2.9136977 2.8040081977844236 2.2636192321777346
184 2.7675478 2.854192543029785 2.148755645751953
185 2.9313445 2.993487739562988 2.3465774536132815
186 2.824326 3.100649356842041 2.3042049407958984
187 2.8368006 3.2090423583984373 2.498912048339844
188 3.060564 3.0313339233398438 2.7458364486694338
189 3.2039952 2.9931489944458005 2.737017822265625
190 3.3833742 3.1113115310668946 2.9086042404174806
191 3.3023653 3.2815701484680173 2.994877815246582
192 3.331406 3.224713039398193 3.1154020309448245
193 3.1737232 3.64568452835083 3.057532119750977
194 3.1087995 3.650846672058105 2.9468961715698243
195 3.0804958 3.421588611602783 2.8088123321533205
196 3.2572632 3.5461904525756833 2.8692443847656253
197 3.1095731 3.628022575378418 2.780467224121094
198 3.2383575 3.9016267776489255 2.7971912384033204
199 2.9698067 3.531513404846191 2.5796077728271487
200 2.8641706 3.5311863899230955 2.4762041091918947
201 2.636724 3.225663185119629 2.30509090423584
202 2.5294056 3.758749008178711 2.2434043884277344
203 2.4468932 3.685311698913574 2.223787307739258
204 2.4285603 3.208130550384521 2.1599285125732424
205 2.6182241 3.028652572631836 2.1839330673217776
206 2.7075427 2.9334857940673826 2.2157506942749023
207 2.611975 2.810039520263672 2.1095211029052736
208 2.3990345 2.71605749130249 1.9661865234375
209 2.2943306 2.446450138092041 1.8459251403808594
210 2.4343798 2.5447497367858887 1.889808464050293
211 2.3623538 2.4881080627441405 1.8683319091796875
212 2.3466573 2.6604331970214843 1.8831687927246095
213 2.3856874 2.8024978637695312 1.8388980865478517
214 2.3868084 3.121787452697754 1.9318119049072267
215 2.3764248 2.9527267456054687 1.8489488601684572
216 2.7139251 2.970680522918701 2.0970962524414065
217 2.6452737 3.0764911651611326 2.0355213165283206
218 2.5583017 2.829463577270508 1.9625102996826174
219 2.7579536 2.8990665435791017 2.165640449523926
220 2.6085408 2.69718074798584 2.044394683837891
221 2.4398544 2.6807865142822265 1.9261363983154298
222 2.400602 2.7457763671874997 1.9074018478393555
223 2.3671966 2.7360254287719727 1.8499885559082032
224 2.2698472 2.989035987854004 1.7789306640625
225 2.2080703 3.0980106353759767 1.7778646469116213
226 2.1631484 3.13796968460083 1.7887596130371095
227 2.0656755 3.0349914550781247 1.7505605697631836
228 2.0848403 3.1276253700256347 1.8003351211547853
229 2.000837 3.1588520050048827 1.702968215942383
230 2.1525707 2.763376808166504 1.8815191268920899
231 2.1266718 2.5940351486206055 1.8815956115722656
232 2.214561 2.64666166305542 1.8585083007812502
233 2.3386228 2.818666648864746 2.03482666015625
234 2.7093859 3.1610014915466307 2.2225086212158205
235 2.5541506 2.956267261505127 2.09362907409668
236 2.4824033 3.078192615509033 2.147311782836914
237 2.4585376 2.723590850830078 2.0991178512573243
238 2.3609238 2.8193836212158203 2.1353727340698243
239 2.2788327 2.9517059326171875 2.232977294921875
240 3.025167 3.77554292678833 2.5351505279541016
241 2.9246085 3.7851619720458984 2.4962579727172853
242 2.7770927 3.462688636779785 2.3429651260375977
243 2.7584376 3.4123317718505857 2.2963647842407227
244 2.6059575 2.933067798614502 2.143191909790039
245 2.4468818 3.0251312255859375 1.9916305541992188
246 2.5485916 3.668648529052734 2.0248905181884767
247 2.5036087 3.664547252655029 1.9428203582763672
248 2.485949 3.960335540771484 1.9042869567871095
249 2.6110775 3.6655062675476073 1.9616037368774415
250 2.6427083 3.322202968597412 1.932478904724121
251 2.5249174 3.023973083496094 1.8972667694091798
252 2.4447455 2.7291821479797362 1.8363010406494142
253 2.5033028 2.5531951904296872 1.840233612060547
254 2.4209104 2.498046398162842 1.7770885467529298
255 2.4271288 2.8022804260253906 1.7764148712158203
256 2.3418868 3.013161277770996 1.826949691772461
257 2.8453724 3.4260478019714355 2.0956899642944338
258 2.6991496 3.2849653244018553 2.0549493789672852
259 2.622433 2.8951910018920897 1.9232730865478516
260 2.718524 3.33290319442749 2.1482254028320313
261 2.6337156 3.1820068359375 2.0670167922973635
262 2.5811596 3.1263484954833984 2.055016326904297
263 3.0231028 2.8215579986572266 2.3385093688964846
264 2.887073 2.625076675415039 2.2259395599365237
265 2.969727 2.656563377380371 2.2708713531494142
266 2.8345456 2.6033992767333984 2.146641731262207
267 2.7619057 2.7119550704956055 2.044211578369141
268 2.5427685 2.7469928741455076 1.9103233337402346
269 2.3815222 2.687171745300293 1.785244369506836
270 2.8349075 3.0585039138793944 1.9409313201904297
271 2.6937609 2.9163030624389648 1.8859556198120118
272 2.445894 2.8986854553222656 1.7485692977905274
273 2.491365 2.7968233108520506 1.851176452636719
274 2.6614187 2.72816162109375 1.8511655807495118
275 2.6607676 2.691731357574463 1.8555734634399415
276 2.4378972 2.505932521820068 1.7198774337768556
277 2.3514879 2.4290207862854003 1.7051719665527345
278 2.3429098 2.5437907218933105 1.6803771972656252
279 2.2252123 2.3900184631347656 1.7158428192138673
280 2.2835565 2.2077775955200196 1.7336067199707033
281 2.2211533 2.2862631797790525 1.6805929183959962
282 2.8025055 2.8690040588378904 2.1567642211914064
283 2.6190295 2.7808570861816406 2.153251075744629
284 2.4589577 2.7939611434936524 2.10760498046875
285 2.3146658 2.6154310226440427 2.0576545715332033
286 2.2888076 2.4782976150512694 2.0698877334594727
287 2.1385918 2.3568795204162596 1.9596763610839845
288 2.4663253 2.992687797546387 2.144179916381836
289 2.5347733 3.8163193702697753 2.1622859954833986
290 2.354307 3.288748455047607 2.04935302734375
291 2.148234 3.0100605010986325 1.8867652893066407
292 2.153201 2.783312702178955 1.9475566864013674
293 2.3567734 2.61621036529541 2.01962890625
294 2.2269444 2.654376411437988 1.9663246154785157
295 2.4063573 2.87003059387207 2.0913572311401367
296 2.2545629 2.8670150756835935 2.0097217559814453
297 2.2284524 2.666091728210449 1.8949558258056642
298 3.0127969 2.9268693923950195 2.1101842880249024
299 2.7995682 3.122302722930908 2.0849796295166017
300 2.850551 2.957019996643066 2.1822118759155273
301 2.7040818 2.6793437004089355 2.062584114074707
302 2.551333 2.686124038696289 1.969872283935547
303 2.3871722 2.433086585998535 1.8887046813964845
304 2.271794 2.3484984397888184 1.8484542846679688
305 2.3944366 2.5164722442626952 1.9714265823364259
306 2.3263252 2.6752472877502442 2.007257080078125
307 2.2782056 3.4441383361816404 2.0863887786865236
308 2.0816267 3.099056053161621 1.9182512283325197
309 2.0222921 2.842631721496582 1.8409875869750978
310 2.483766 2.752741241455078 2.005039596557617
311 2.8499055 2.668704128265381 2.2004844665527346
312 2.70269 2.457872200012207 2.0950979232788085
313 2.4766498 2.420043468475342 1.95913143157959
314 2.4484525 2.443882656097412 2.0497547149658204
315 2.2514477 2.486414337158203 1.8914941787719728
316 2.1936498 2.502567672729492 1.9111309051513672
317 2.5531907 2.9107807159423826 2.0109004974365234
318 2.468915 2.7269027709960936 1.9983400344848634
319 2.31209 2.7044397354125977 1.861050033569336
320 2.1947026 2.5579341888427733 1.8400127410888674
321 2.5049229 2.473585510253906 1.8132774353027346
322 2.748631 2.752946949005127 1.9914127349853517
323 2.5726857 2.5708783149719237 1.9387495040893556
324 2.390744 2.465971755981445 1.820930862426758
325 2.2764168 2.524239349365234 1.7772354125976564
326 2.1900375 2.679168891906738 1.7735475540161134
327 2.4390397 2.3554474353790282 1.8501075744628908
328 2.2825782 2.412896347045898 1.7316200256347658
329 2.2810137 2.536783504486084 1.848659896850586
330 2.1305215 2.3841888427734372 1.7336196899414062
331 2.166103 2.610414505004883 1.753605842590332
332 2.1189933 2.6008483886718747 1.8804744720458986
333 1.9842551 2.5828147888183595 1.7878765106201173
334 1.8816388 2.6867743492126466 1.743663024902344
335 1.7610197 2.5267793655395505 1.6169530868530275
336 1.7609844 2.3648982524871824 1.604349708557129
337 1.7188342 2.278191518783569 1.6017034530639649
338 1.7952238 2.500235366821289 1.6221405029296876
339 1.6952783 2.389731502532959 1.5540602684020997
340 1.5539249 2.213906764984131 1.4332155227661134
341 1.8909776 2.2298014640808104 1.7531265258789064
342 1.9979854 2.599109172821045 1.8327938079833985
343 2.3069625 2.6932674407958985 1.9671098709106447
344 2.2926264 2.567840766906738 1.9358753204345704
345 2.25314 2.5053131103515622 1.9109836578369142
346 2.0864272 2.3797857284545896 1.778078842163086
347 2.0653884 2.3698017597198486 1.746303939819336
348 2.0034995 2.3156049728393553 1.6682052612304688
349 1.8579403 2.4138373374938964 1.599049186706543
350 1.8739815 2.107034397125244 1.5118253707885743
351 1.7743635 2.02931227684021 1.485647201538086
352 1.8934231 2.2503664970397947 1.5383005142211914
353 1.9789262 2.456522083282471 1.6846332550048828
354 1.8602397 2.1382791996002197 1.6647876739501954
355 1.9788603 2.307406139373779 1.7231945037841798
356 1.877796 2.137964916229248 1.6274272918701174
357 1.7412074 2.117406463623047 1.5263825416564942
358 1.7026076 2.1540098190307617 1.5238587379455568
359 1.6028496 2.100434589385986 1.43726863861084
360 1.5338719 2.036454391479492 1.3676259994506836
361 1.5127074 2.241564130783081 1.351014518737793
362 1.6656692 2.3937071800231933 1.5558044433593752
363 1.8148532 2.189031887054443 1.50816011428833
364 1.6811392 2.0870916366577146 1.4650407791137696
365 1.6720383 1.9966010570526123 1.4819488525390625
366 1.613269 2.079670715332031 1.4097660064697266
367 1.6404566 2.1705491065979 1.5995845794677734
368 1.6333436 2.3292081356048584 1.5963482856750488
369 1.8250467 2.6550169944763184 1.8626628875732423
370 1.6916583 2.432173919677734 1.7240047454833984
371 1.5830554 2.293842029571533 1.5943163871765138
372 1.6502544 2.2241477966308594 1.5541866302490235
373 1.7959727 2.610211944580078 1.6402305603027345
374 1.8288504 2.442704200744629 1.561525821685791
375 1.718388 2.361070489883423 1.4601590156555178
376 1.6003817 2.292532539367676 1.3812255859375
377 1.5202627 1.9836124420166015 1.3467192649841309
378 1.3935562 1.8825189113616942 1.223415756225586
379 1.3352389 1.7353531837463378 1.2099349975585938
380 1.4374588 1.8874863624572753 1.3645514488220216
381 1.5845809 2.0789362907409665 1.5286090850830079
382 1.6186011 1.98467059135437 1.5195804595947267
383 1.9213369 2.075367736816406 1.6455749511718751
384 1.7874296 2.021282958984375 1.5426018714904786
385 1.77472 1.997849178314209 1.5680342674255372
386 1.8010274 1.9837580680847167 1.5947880744934082
387 1.6700325 1.8944766998291014 1.478597640991211
388 1.6301026 1.8309502601623535 1.4759321212768555
389 1.4988351 1.7562094688415526 1.3474511146545411
390 1.3880066 1.7385138988494873 1.2461400985717774
391 1.3659819 1.8101537704467772 1.225495719909668
392 1.2714319 1.8723529815673827 1.1607358932495118
393 1.3137238 1.888323926925659 1.1488288879394533
394 1.3513579 1.978862714767456 1.1948051452636719
395 1.3429644 2.0213991165161134 1.1956581115722658
396 1.304632 2.0251060009002684 1.151987648010254
397 1.3372203 2.0461950302124023 1.1438806533813477
398 1.3491681 1.8586774349212645 1.1761478424072267
399 1.3348212 1.7920891284942626 1.1881517410278322
400 1.4891162 1.8396406173706055 1.4385674476623536
401 1.52788 1.841524314880371 1.480765438079834
402 1.5153797 1.8557231426239014 1.406744194030762
403 1.4080782 1.830406093597412 1.3122010231018066
404 1.6216351 1.9152511596679687 1.4383987426757814
405 1.861295 1.877464771270752 1.5237519264221193
406 1.7302041 1.7811940670013426 1.4242060661315918
407 1.7360859 1.764882230758667 1.5216686248779299
408 2.0934916 2.1390156269073484 1.7919857025146486
409 2.009209 2.256836414337158 1.776975440979004
410 1.949264 2.1217832565307617 1.7347763061523438
411 2.1060872 2.52721996307373 1.8434499740600587
412 2.0819602 2.647195816040039 1.8403907775878907
413 2.0138383 2.554075241088867 1.745566177368164
414 1.8417645 2.3864503383636473 1.599887275695801
415 1.9826432 2.4821013450622558 1.6595619201660157
416 1.8655851 2.333444881439209 1.6083860397338867
417 1.7917166 2.1427767276763916 1.534298324584961
418 1.723397 2.0023183822631836 1.4960613250732422
419 1.885371 2.2463001251220702 1.7099018096923828
420 1.7746501 2.069706916809082 1.6198631286621095
421 1.8767545 1.936165380477905 1.6162250518798829
422 1.9544282 2.0688983917236325 1.6533926010131836
423 1.8829014 2.02682991027832 1.6050170898437501
424 1.7743613 2.0672987937927245 1.519058132171631
425 1.8555895 2.0644640922546387 1.552756690979004
426 1.8260193 1.9557964324951171 1.519310474395752
427 1.7782254 1.9771267890930175 1.4608049392700195
428 1.6702311 1.9093231201171874 1.3905549049377441
429 1.6335993 1.8860020637512207 1.410375213623047
430 1.7128499 2.0274109840393066 1.4632629394531251
431 1.5709014 1.7993219375610352 1.3518006324768068
432 1.6486835 1.7600227832794189 1.287732791900635
433 1.7810819 2.0763728141784665 1.315624713897705
434 1.695324 1.9430272579193115 1.369848155975342
435 1.6084828 1.9468161106109618 1.3511669158935549
436 1.4811172 1.7969630241394043 1.250523853302002
437 1.5297053 1.7771126747131347 1.3183649063110352
438 1.554358 1.8152230739593505 1.3812742233276367
439 1.7556697 1.7296142578125 1.3920003890991213
440 1.6845345 1.6992073059082031 1.3975616455078126
441 1.5683405 1.6631552696228027 1.3173294067382812
442 1.5119395 1.7358790397644042 1.2663410186767579
443 1.4195594 1.768511152267456 1.1792980194091798
444 1.29491 1.7650807857513426 1.0914316177368164
445 1.4088748 1.7010120391845702 1.1615099906921387
446 1.3630035 1.7570972442626953 1.1378560066223145
447 1.4140475 1.739468193054199 1.244509506225586
448 1.420268 1.6225514888763428 1.2883331298828127
449 1.4228529 1.6086952686309814 1.2795736312866213
450 1.3783447 1.7226765632629395 1.2854345321655274
451 1.3204697 1.7864962577819823 1.277328109741211
452 1.642498 2.062909698486328 1.4217466354370119
453 1.5802369 1.9575857162475585 1.3800796508789064
454 1.6861494 2.1937331199645995 1.4308639526367188
455 1.6205161 1.9611059188842772 1.3434165954589845
456 1.7824302 1.983156108856201 1.4379087448120118
457 1.7400848 2.029198694229126 1.4740626335144045
458 1.6614057 2.022446393966675 1.4486055374145508
459 1.8546195 1.9369829177856444 1.6049148559570314
460 2.0580049 2.11030797958374 1.7300342559814454
461 1.9899678 2.1381451606750486 1.6374130249023438
462 1.9043868 2.0589091300964353 1.5560997009277344
463 1.833213 2.076094722747803 1.573097038269043
464 1.8135322 2.2108155727386474 1.5680600166320802
465 1.7085844 2.255592155456543 1.4912596702575684
466 1.6030152 1.996035861968994 1.3796741485595705
467 1.540467 2.075918626785278 1.3484911918640137
468 1.5218225 2.101274299621582 1.319874954223633
469 1.518074 1.9737769603729247 1.2650020599365235
470 1.441788 1.815842342376709 1.2106372833251955
471 1.4867687 1.8533121585845946 1.292427730560303
472 1.3723986 1.7097112655639648 1.2128429412841797
473 1.6362207 1.9628231048583984 1.2834264755249025
474 1.5294175 1.7516900539398192 1.1945842742919923
475 1.8065474 1.861024761199951 1.2326488494873047
476 1.7549607 1.6858612060546874 1.2331690788269043
477 1.6748297 1.656547451019287 1.2216304779052736
478 1.589212 1.527550220489502 1.1843675613403322
479 1.518611 1.513826322555542 1.155398178100586
480 1.4047178 1.499811029434204 1.119089984893799
481 1.4017181 1.4831256866455078 1.1052633285522462
482 1.3112051 1.4685509204864502 1.0554403305053712
483 1.3199295 1.526273775100708 1.0276365280151367
484 1.2539902 1.5134047508239745 0.9880015373229981
485 1.2911974 1.5666546821594238 0.9630338668823243
486 1.2005218 1.49924898147583 0.8991564750671387
487 1.2374197 1.4583400726318358 0.9669082641601563
488 1.1536224 1.4285353660583495 0.9405230522155762
489 1.108891 1.5014891624450684 0.938612174987793
490 1.083508 1.6034059524536133 0.8960074424743653
491 1.0861225 1.6458693981170653 0.8656810760498047
492 1.2522954 1.6370756149291992 0.9369474411010743
493 1.3410451 1.5945396423339844 1.0918907165527345
494 1.396322 1.7038890838623046 1.104538631439209
495 1.3067856 1.567587661743164 1.063981056213379
496 1.2281216 1.5880000591278076 1.0097782135009765
497 1.2424217 1.6145942687988282 1.028724479675293
498 1.2962923 1.7413601875305176 1.0458346366882325
499 1.3419838 1.9103739738464354 1.0777536392211915
500 1.245954 1.7961871147155761 1.0173238754272462
501 1.1691549 1.5784875869750976 0.9739462852478028
502 1.1339976 1.5537534713745116 0.9227073669433594
503 1.0609221 1.5175905704498291 0.8691905021667481
504 1.0442126 1.4582120418548583 0.8632640838623047
505 1.0464063 1.4366981506347656 0.8572736740112306
506 1.1080884 1.4542350769042969 0.9256876945495606
507 1.0741048 1.4006017684936523 0.9041751861572266
508 1.1161402 1.4540930271148682 0.9363960266113281
509 1.1154268 1.5356225967407227 0.9510149002075196
510 1.163761 1.5528130531311035 1.0262617111206056
511 1.2520701 1.4876858711242675 1.0375917434692383
512 1.4125601 1.5609243392944336 1.0890440940856934
513 1.3608613 1.6560379028320311 1.074228572845459
514 1.2504491 1.5039756774902344 1.0018047332763673
515 1.2056208 1.514692783355713 0.9498091697692872
516 1.1544046 1.5324365615844726 0.8940034866333009
517 1.0570672 1.4226247787475585 0.8491219520568848
518 0.98868585 1.412632656097412 0.7951592445373535
519 0.992909 1.3874475002288817 0.7924681663513184
520 0.99498636 1.2950129985809327 0.7991571426391602
521 1.0556644 1.4613045215606688 0.9293779373168946
522 1.1209131 1.4121356964111327 0.9825204849243164
523 1.2297815 1.4470370292663575 0.9587779998779298
524 1.1858947 1.5773178577423095 0.9426897048950196
525 1.1279211 1.4529727935791015 0.875278377532959
526 1.2548652 1.63597354888916 1.026614570617676
527 1.2612478 1.6378426551818848 1.0056964874267578
528 1.1889124 1.645984125137329 0.9947980880737305
529 1.4010646 1.738575267791748 1.2482076644897462
530 1.3084419 1.8108221054077147 1.1915762901306153
531 1.2780674 1.6413700103759765 1.1381050109863282
532 1.2730196 1.5591482162475585 1.1036927223205566
533 1.2061815 1.340079116821289 1.0557674407958986
534 1.2281983 1.2869250297546386 1.0217835426330566
535 1.5950706 1.9142778396606444 1.302310085296631
536 1.4832187 1.7477351188659667 1.2051499366760254
537 1.3571339 1.674964141845703 1.1021015167236328
538 1.2600651 1.602773094177246 1.0045719146728516
539 1.149786 1.5430101871490478 0.9256415367126465
540 1.0448298 1.462294864654541 0.8455163955688477
541 0.95653236 1.4520253658294677 0.7696899890899659
542 0.89160466 1.423928117752075 0.7140003204345704
543 0.83420104 1.3139923095703125 0.6717224597930909
544 0.7618256 1.2307499885559081 0.6197632789611817
545 0.7464782 1.13909854888916 0.5965466022491456
546 0.7242235 1.1422820091247559 0.600719165802002
547 0.7070301 1.162752342224121 0.5961609363555909
548 0.7416764 1.147073793411255 0.6027486324310303
549 0.7127578 1.1070118188858031 0.5793913841247559
550 0.73844814 1.0829426050186157 0.5953576087951661
551 0.7477821 1.1245118379592896 0.5703333377838135
552 0.69156253 1.0952848434448241 0.5305126190185547
553 0.6495367 1.1800190448760985 0.514851713180542
554 0.61644876 1.1513431549072266 0.5071175575256348
555 0.6381357 1.1357767581939697 0.49709663391113285
556 0.5928261 1.108071756362915 0.4785952091217041
557 0.56636596 1.100739312171936 0.4643594741821289
558 0.5921514 1.0908485412597655 0.4855583190917969
559 0.68624115 1.151961350440979 0.7303832530975343
560 0.6852015 1.1049972295761108 0.7342465400695801
561 0.68773246 1.1831743955612182 0.7066849708557129
562 0.6668569 1.2120783805847168 0.668858528137207
563 0.676938 1.1721495151519774 0.6364569664001465
564 0.6518626 1.1567055702209472 0.6053689002990723
565 0.6120789 1.1331091403961182 0.5759095191955567
566 0.6367749 1.1845237255096435 0.5956621646881104
567 0.63766885 1.1145383834838867 0.606890630722046
568 0.64178574 1.1401501893997192 0.6468136787414551
569 0.691857 1.1373694896697997 0.6143682479858399
570 0.76928633 1.0910611867904663 0.6874205589294434
571 0.77267903 1.1164761543273924 0.684916877746582
572 0.9262778 1.4187516689300537 0.8226876258850098
573 0.93770444 1.299106979370117 0.799098539352417
574 0.8689244 1.182855749130249 0.7369999885559082
575 0.83965945 1.0830217123031616 0.7148786544799806
576 0.90441686 1.086464524269104 0.7852568626403809
577 0.8856263 1.0885618686676024 0.7722989082336427
578 1.0431726 1.03749418258667 0.9024137496948242
579 1.1041193 1.0847342491149903 0.9583324432373047
580 1.0168346 1.0226572751998901 0.9001092910766602
581 0.94806206 0.9595834493637084 0.844762134552002
582 1.255554 1.0065127372741698 0.9061395645141602
583 1.1844611 1.0173656702041625 0.8599678993225098
584 1.1700114 0.9983153343200684 0.8573539733886719
585 1.1049068 1.0052652597427367 0.8740221023559571
586 1.0554854 0.9312237739562987 0.8678912162780762
587 0.96838 0.8830095291137695 0.7904725551605225
588 0.9099448 0.8421978950500488 0.7293229579925538
589 0.836026 0.7842238426208495 0.6784384727478028
590 0.81466365 0.7768726587295532 0.6621952056884766
591 0.81642234 0.8411722183227539 0.6897884368896485
592 0.736741 0.7784313440322875 0.6219035148620606
593 0.6933351 0.7663796424865722 0.5916847229003906
594 0.69300294 0.7451308250427245 0.5848443984985352
595 0.67288816 0.7833836317062378 0.5928403377532959
596 0.7207867 0.8771281242370605 0.6624629020690919
597 0.7557504 0.903613257408142 0.7142237663269043
598 0.7102511 0.8910444259643554 0.6786683082580567
599 0.7238221 0.8456913471221924 0.6368845939636231
600 0.67346734 0.8576097965240478 0.5937278747558594
601 0.6666644 0.8220464944839477 0.6120129585266114
602 0.7284905 0.8863163709640502 0.6605410099029542
603 0.79585195 0.925825023651123 0.6866704940795899
604 0.779099 0.8629189968109131 0.6513864517211915
605 0.69920325 0.7886210918426514 0.5847954750061035
606 0.67965734 0.8667822360992431 0.5595283508300781
607 0.79657423 0.8603231906890869 0.6407299995422364
608 0.80281353 0.856642484664917 0.6408298492431641
609 0.7522074 0.8473228454589844 0.5996592044830322
610 0.675863 0.7826673030853272 0.5390885829925537
611 0.6657823 0.7849576234817505 0.5326113224029542
612 0.77117884 0.9271133422851562 0.6466055870056153
613 0.8438044 0.9174147605895996 0.7445009231567383
614 0.786135 0.9215046644210815 0.693532419204712
615 0.717131 0.846551513671875 0.6247601509094238
616 0.6828587 0.8401878833770752 0.6015505790710449
617 0.6306033 0.8134773731231689 0.5547960281372071
618 0.59497297 0.8045808792114257 0.5540352821350097
619 0.93609715 0.8685095071792602 0.7493056297302246
620 1.036322 0.8334716320037842 0.7375524044036865
621 0.9380905 0.7847634315490722 0.6679064750671387
622 0.96119434 0.927329421043396 0.721953296661377
623 0.9458059 0.898674488067627 0.7008896827697755
624 0.9243803 0.9232901573181151 0.7065632343292236
625 0.88178146 0.8546835422515869 0.669648838043213
626 1.0797309 0.8579843759536743 0.764723014831543
627 1.0910448 0.9504120111465454 0.8873089790344239
628 1.226517 0.9229455471038818 1.0312845230102539
629 1.1723346 0.8866863012313843 1.0074739456176758
630 1.1644113 0.928003978729248 0.9630444526672364
631 1.1157248 1.036034631729126 0.9370077133178711
632 1.072042 1.0217552661895752 0.9021356582641602
633 0.9763713 0.9661180973052979 0.8175357818603516
634 0.9420943 0.9295389175415039 0.8192106246948243
635 0.84539604 0.8356221199035644 0.7367877960205078
636 1.4162726 0.7914346218109131 0.7729079723358154
637 1.2907646 0.7660064935684204 0.7241600513458253
638 1.4872267 0.9082756519317626 0.8852041244506836
639 1.3605397 0.850517749786377 0.8491230010986328
640 1.2679225 0.8611034631729125 0.8880062103271484
641 1.2612267 0.9834631204605102 1.0077893257141113
642 1.1482714 0.944970417022705 0.9212039947509766
643 1.0807948 0.9426645040512085 0.8665318489074707
644 0.9987249 0.9434147357940673 0.8130117416381837
645 0.89966893 0.8584974288940429 0.7341507911682129
646 0.84615004 0.8244061946868896 0.6951192855834961
647 0.7763433 0.7802822113037109 0.6566604137420655
648 0.6983034 0.701042103767395 0.5938977241516114
649 0.66754425 0.7395458221435547 0.5883955955505371
650 0.71481633 0.7020936727523803 0.6110976696014405
651 1.087134 0.7885559320449829 0.7844434261322022
652 1.0071468 0.7509419202804565 0.718593978881836
653 0.92120886 0.7142383575439453 0.6712345123291016
654 0.83444834 0.6521254777908325 0.606910514831543
655 0.7615913 0.624107837677002 0.5685662269592285
656 0.7047214 0.6006340026855469 0.538781213760376
657 0.652702 0.6218070745468139 0.5113069534301758
658 0.6677969 0.7896920442581177 0.5291850090026856
659 0.7445377 0.7669811725616454 0.539359188079834
660 0.71700037 0.7814005851745606 0.5405764579772949
661 0.65095234 0.712995958328247 0.49386177062988285
662 0.5905212 0.6727227687835693 0.4667599678039551
663 0.5437956 0.654235553741455 0.4400839328765869
664 0.5680181 0.6767352819442749 0.5268050193786621
665 0.5754464 0.6250964641571045 0.555496883392334
666 0.69889617 0.622937536239624 0.6103251934051515
667 0.62620705 0.5669114470481872 0.5483100891113282
668 0.5607823 0.5164403915405273 0.4926012039184571
669 0.51345587 0.4918453216552734 0.4629734516143799
670 0.46175215 0.45862408876419064 0.4170433044433594
671 0.4794792 0.4433453679084778 0.39966716766357424
672 0.4694882 0.4972748279571533 0.41732025146484375
673 0.49540886 0.6603255271911621 0.46895313262939453
674 0.48779172 0.7099223613739013 0.4626088619232178
675 0.47757676 0.6478657007217407 0.4384944915771485
676 0.60900235 0.7113222599029541 0.49245939254760746
677 0.61333513 0.7469726085662841 0.49005880355834963
678 0.5778553 0.7222203254699707 0.48775634765625003
679 0.5387522 0.6529919385910034 0.48053994178771975
680 0.4975483 0.6042373180389404 0.46146464347839355
681 0.4550909 0.5800201535224915 0.43157300949096683
682 0.4817807 0.6064208507537842 0.4798508644104004
683 0.4670587 0.6254877805709839 0.4580560207366944
684 0.4256257 0.5540622711181641 0.41330690383911134
685 0.3855673 0.4929842948913574 0.3717240333557129
686 0.37801775 0.5037008285522461 0.3518044710159302
687 0.4370299 0.5289075851440429 0.4031545639038086
688 0.45068848 0.5443321824073791 0.41796507835388186
689 0.4097931 0.5170315146446228 0.38248181343078613
690 0.3806548 0.5454206228256225 0.362325382232666
691 0.40296268 0.604757022857666 0.38442015647888184
692 0.47144967 0.5933440089225769 0.3818419694900513
693 0.42657417 0.5311824560165405 0.34467682838439945
694 0.38556004 0.488837456703186 0.31968624591827394
695 0.36627054 0.534786057472229 0.3391979932785034
696 0.32893875 0.4881314992904663 0.3052581787109375
697 0.3235301 0.4863301992416382 0.32427887916564946
698 0.30182293 0.4445383787155151 0.30897216796875004
699 0.3355354 0.41713829040527345 0.33326587677001956
700 0.33192503 0.44585580825805665 0.32446856498718263
701 0.32383138 0.44845000505447385 0.3110437870025635
702 0.29670697 0.421794319152832 0.2800769805908203
703 0.8886714 0.47733078002929685 0.39535934925079347
704 0.79321176 0.43720858097076415 0.3534185647964478
705 0.73525167 0.4891926884651184 0.3533893823623657
706 0.6629024 0.4608224630355835 0.32502024173736577
707 0.6002774 0.4640191555023193 0.3053611755371094
708 0.5419539 0.4286152124404907 0.28728432655334474
709 0.49697408 0.4719083905220032 0.26647257804870605
710 0.5100277 0.48060400485992427 0.30626945495605473
711 0.45478255 0.4323230266571045 0.27345402240753175
712 0.4088797 0.3882881641387939 0.2473844289779663
713 0.40143782 0.38548357486724855 0.2715749263763428
714 0.362351 0.3569954395294189 0.25032949447631836
715 0.3898941 0.38375351428985593 0.3012087345123291
716 0.36408317 0.3564442634582519 0.2792780160903931
717 0.37883127 0.38527636528015136 0.30373916625976566
718 0.35318714 0.33617119789123534 0.30693693161010743
719 0.3180139 0.3071584224700928 0.2753872632980347
720 0.34187555 0.3412616729736328 0.3005095005035401
721 0.39863873 0.4263741016387939 0.4030975341796875
722 0.37438887 0.41875741481781004 0.3731948614120484
723 0.3722942 0.40254782438278197 0.37574820518493657
724 0.3742438 0.4367887258529663 0.35981249809265137
725 0.33316365 0.3876561999320984 0.3201884746551514
726 0.30732703 0.3554942965507507 0.2995882272720337
727 0.39309493 0.4244391918182373 0.33130614757537846
728 0.45196024 0.4294382929801941 0.3404810428619385
729 0.40523505 0.41131017208099363 0.3065043449401856
730 0.36754507 0.4008422613143921 0.2874474048614502
731 0.34613925 0.4560038566589355 0.28404366970062256
732 0.33596173 0.42692449092864987 0.2735061883926392
733 0.3551854 0.4563742160797119 0.2935912609100342
734 0.40828544 0.4555097222328186 0.3252882957458496
735 0.43616152 0.4361303687095642 0.3311235666275025
736 0.39880893 0.4164175271987915 0.3057093381881714
737 0.36380708 0.4261412501335144 0.28287644386291505
738 0.3554543 0.3738205790519714 0.263653564453125
739 0.31832802 0.34405539035797117 0.23769021034240723
740 0.32096738 0.2997363209724426 0.21754870414733887
741 0.287112 0.2592722654342651 0.1979390859603882
742 0.26362717 0.239431357383728 0.19133646488189698
743 0.36847013 0.25164577960968015 0.23136703968048097
744 0.32810506 0.23232445120811462 0.2076258182525635
745 0.29518908 0.21731539964675903 0.1860137939453125
746 0.26282126 0.20522536039352415 0.16707563400268555
747 0.23497054 0.20283862352371215 0.1526756763458252
748 0.21026799 0.18662978410720824 0.13697870969772338
749 0.23353264 0.20270880460739135 0.15698734521865845
750 0.22335595 0.2194501519203186 0.1663339972496033
751 0.22327515 0.2166348874568939 0.17163316011428834
752 0.25780058 0.25468291640281676 0.2153352737426758
753 0.23257457 0.25935752391815187 0.20179057121276855
754 0.2058022 0.23663592338562012 0.17908364534378052
755 0.19095291 0.23539418578147886 0.1706268310546875
756 0.25147223 0.26413974165916443 0.20953805446624757
757 0.23212369 0.2390812575817108 0.19020055532455446
758 0.20800269 0.2117518901824951 0.17106558084487916
759 0.20727181 0.25839831233024596 0.17903268337249756
760 0.19964021 0.2397397756576538 0.16970436573028566
761 0.2775553 0.3465951919555664 0.20552492141723633
762 0.2522706 0.32370178699493407 0.18680551052093508
763 0.22901714 0.29045156836509706 0.17428252696990967
764 0.20737562 0.2689520537853241 0.15968093872070313
765 0.18417662 0.23575129508972167 0.14673936367034912
766 0.16938639 0.2112465977668762 0.131995689868927
767 0.15088715 0.18337243795394897 0.11812808513641358
768 0.13264513 0.1585151731967926 0.10475804805755616
769 0.121811956 0.1456480622291565 0.09638037085533142
770 0.11929266 0.14298084676265715 0.10902714729309082
771 0.107241675 0.14035031497478484 0.10001908540725708
772 0.11301874 0.15876635313034057 0.10507564544677735
773 0.24935997 0.17863211631774903 0.14265507459640503
774 0.23565958 0.1904536485671997 0.14094589948654176
775 0.20671561 0.16673022508621216 0.1251551389694214
776 0.18791854 0.16537536978721618 0.12198410034179688
777 0.17649157 0.15526113510131836 0.11213625669479371
778 0.15592575 0.13834738433361052 0.10573391914367676
779 0.13822997 0.1493432879447937 0.09731654524803163
780 0.12037024 0.12428094148635864 0.08511598706245423
781 0.111889176 0.13110788762569428 0.08453940153121949
782 0.09894062 0.12119686603546143 0.07587944269180298
783 0.094444126 0.12273591756820679 0.07573698163032533
784 0.092491776 0.11504924297332764 0.06618137955665589
785 0.08036579 0.10929556488990784 0.05780295133590699
786 0.07303252 0.102135568857193 0.05361275672912598
787 0.06425138 0.09329352378845214 0.04693924188613892
788 0.064685315 0.09120764136314392 0.047491675615310674
789 0.055209856 0.07739761769771576 0.04079057574272156
790 0.047321033 0.06784554719924926 0.035580337047576904
791 0.05088996 0.06394677758216857 0.04082944095134736
792 0.044637747 0.058824518322944636 0.037530794739723206
793 0.043206647 0.05305104553699493 0.03485038280487061
794 0.04633436 0.057786405086517334 0.04166688323020935
795 0.0430798 0.058698222041130066 0.03625045418739319
796 0.036413327 0.05541732609272003 0.032203108072280884
797 0.030809771 0.043403394520282745 0.027651566267013553
798 0.025815073 0.037600350379943845 0.023672099411487582
799 0.023928242 0.03514064848423004 0.02016320526599884
800 0.018384548 0.02655382677912712 0.015370407700538637
801 0.014337922 0.02237623929977417 0.012499529123306275
802 0.0098187905 0.014905276894569396 0.008723994344472885
803 0.0058921315 0.0089797368273139 0.005231988802552223

==> cola_acc.txt <==
i x y j z
0 60.0 60.0 0 60.0
5 60.8 60.6 8 61.8
10 60.8 59.3 16 61.0
15 59.8 60.1 25 60.8
20 60.2 60.6 33 59.3
25 60.7 60.0 42 59.3
30 59.8 59.6 50 59.3
35 60.8 60.3 58 50.5
40 60.7 59.5 67 43.8
45 60.3 59.5 75 22.6
50 60.3 60.5 83 0
55 59.8 59.3 92 0
60 60.3 59.1 97 0
65 60.0 58.7 
70 59.8 58.8 
75 59.8 55.9 
80 60.6 53.1 
85 60.3 52.1 
90 59.8 52.3 
95 59.9 51.9 

==> mrpc.txt <==
i x y z
0 3.869985 8.556393 5.009733581542968
1 3.6015358 7.9563656 4.488573360443115
2 3.9802768 8.177762 4.825693130493164
3 4.5903716 8.797484 5.63415641784668
4 4.6526833 8.0187435 5.697167587280274
5 5.165786 7.91458 6.158686065673828
6 5.726445 8.35611 6.924395370483398
7 5.7649 7.8697367 6.886860466003418
8 5.5832586 7.523699 6.629080581665039
9 5.3289065 7.18252 6.358477592468262
10 5.1073713 7.1141663 6.103750991821289
11 4.722276 6.6475887 5.650254821777343
12 4.447895 6.536927 5.316315650939941
13 4.1482024 5.9477 4.903786468505859
14 3.8401585 5.639151 4.559007740020752
15 3.8217978 5.4616923 4.358596229553222
16 3.797473 5.2473116 4.1421074867248535
17 3.660277 5.2260494 3.9503231048583984
18 3.4005156 4.948811 3.7164502143859863
19 3.215231 4.810916 3.508799171447754
20 3.008313 4.7046423 3.3089338302612306
21 2.9313493 4.890814 3.2306888580322264
22 2.7190204 4.5585656 3.0606596946716307
23 2.7205372 4.527853 3.0861316680908204
24 2.6427531 4.2766247 3.016771602630615
25 2.7013474 4.312398 3.112415313720703
26 2.7198699 4.288187 3.140694522857666
27 2.9854493 4.6976423 3.4536375045776366
28 3.1272018 5.243508 3.605620193481445
29 3.0502746 4.60686 3.450014305114746
30 3.0751815 4.4982767 3.381196975708008
31 3.1005712 4.606003 3.418511581420898
32 3.0826263 4.590246 3.46620397567749
33 3.2797272 5.0923576 3.7135551452636717
34 3.7435913 6.7854853 4.403031063079834
35 4.2076063 6.515457 4.668251609802246
36 4.4938107 6.546634 5.083341979980468
37 5.2876225 6.792272 5.644469833374023
38 5.767183 7.391781 6.5151317596435545
39 6.107566 8.306614 7.225737190246582
40 6.925592 8.107981 7.844964981079102
41 7.556578 9.649079 9.100281143188477
42 7.149088 9.146598 8.574510955810547
43 6.8176126 9.933749 8.117084884643555
44 6.7306414 11.138848 8.02631950378418
45 6.7643127 8.682646 7.7665363311767575
46 6.564863 8.526343 7.361516761779785
47 6.695835 8.581415 7.428047561645507
48 6.5547504 8.72983 7.647755813598632
49 6.746163 8.728598 7.639217948913574
50 6.610333 8.253574 7.387778091430664
51 6.5921583 7.959842 7.054381942749023
52 6.4931803 7.780402 7.025949096679687
53 7.5241237 7.287301 8.488020515441894
54 7.516214 6.9197626 8.662886810302734
55 7.570484 6.5992584 8.183942413330078
56 7.5268884 5.999383 8.213352584838868
57 7.894425 5.99699 8.41856460571289
58 7.7217674 6.043127 8.100066375732421
59 7.737956 5.926313 8.245081901550293
60 7.5014987 5.575261 7.77817325592041
61 7.1001315 5.380516 7.696863555908203
62 6.753726 5.2195325 7.35150146484375
63 6.5917177 4.961964 7.25976219177246
64 6.526332 4.963658 7.145654296875
65 6.5250444 5.1218424 7.130021667480468
66 6.362278 4.504457 7.148272705078125
67 6.4675846 4.417268 7.3653717041015625
68 6.5532002 4.5185823 7.7677001953125
69 7.104282 4.8481493 8.092676925659179
70 7.033778 4.7199373 8.220577812194824
71 7.751162 4.8768597 8.646467971801757
72 7.6577215 4.710462 8.34997329711914
73 7.6654434 4.089595 8.170085906982422
74 7.5943446 3.9886508 8.264499092102051
75 7.649252 4.5438504 8.807469177246093
76 7.7641892 5.0159597 9.20211410522461
77 7.2436147 4.6197834 8.680813407897949
78 6.907153 4.0694485 8.287601852416993
79 6.462425 3.9818869 7.776215744018554
80 6.3713007 4.6899467 7.606037521362304
81 6.548524 4.7956657 7.5366926193237305
82 6.588703 5.2837152 7.604986381530761
83 6.411003 5.035835 7.649606323242187
84 7.3948884 3.6483655 7.85203685760498
85 7.4173336 4.516671 8.308505630493164
86 7.952837 4.6977854 8.561439514160156
87 7.79397 5.894724 8.889925003051758
88 7.131297 4.6827383 7.985628890991211
89 6.9951277 4.536365 7.6836296081542965
90 6.9199495 4.516288 7.758853912353516
91 6.6019373 4.229737 7.53471736907959
92 6.4145145 4.291311 7.3258930206298825
93 6.20259 4.7394204 7.270516204833984
94 6.3197117 4.103303 7.66779670715332
95 6.33878 4.5138535 7.926809692382812
96 7.425846 3.9486737 8.179433441162109
97 7.2242393 3.7855377 7.911936950683593
98 6.7922525 4.2594156 7.606665229797363
99 6.3694873 4.4411817 7.341371154785156
100 6.601239 4.9838333 7.709771347045898
101 6.8660755 4.8496523 8.252693939208983
102 6.5417185 5.327327 8.050813293457031
103 7.0099745 4.4009933 8.357368469238281
104 6.953335 4.1478815 8.552181243896484
105 6.6722565 4.1618576 8.53278923034668
106 6.8404546 5.062256 9.390514755249024
107 6.8476734 4.5706024 9.290577507019043
108 7.6391654 4.957656 9.793473815917968
109 7.4146204 4.697791 9.526918029785156
110 7.3057365 4.8223557 9.55784740447998
111 7.4607315 5.4213324 10.96145896911621
112 6.930852 5.113721 9.898455047607422
113 6.56386 4.5280323 9.305153274536133
114 6.275359 4.1986876 8.772124099731444
115 5.8598404 4.0969515 8.31939582824707
116 5.660696 3.8095698 8.18004684448242
117 5.6755824 3.8357048 8.056701278686523
118 5.5651293 3.8082795 7.7336883544921875
119 5.164283 4.0777063 7.212336158752441
120 4.9571543 3.9782605 6.903251266479492
121 5.1667137 4.02546 6.975613975524902
122 5.009313 4.13547 6.8071386337280275
123 5.752236 4.0552826 6.986885833740234
124 8.091364 4.5477524 8.422957420349121
125 7.733683 4.728204 8.526145935058594
126 7.477878 5.7865205 8.647083091735839
127 6.9115534 5.6389303 8.218904113769531
128 6.6458435 4.676721 7.826668167114257
129 7.286065 4.145379 7.893361473083496
130 7.0158653 4.4252615 8.465192985534667
131 7.072605 4.8801813 8.35843162536621
132 7.1642513 5.0282063 8.194219207763672
133 6.872453 4.476337 8.338636779785157
134 6.6824436 4.3042765 8.467825698852538
135 6.1020117 4.329526 7.8011020660400385
136 6.233102 4.4133453 7.543804550170898
137 6.1446166 4.6115055 8.334094619750976
138 5.831668 4.003301 7.763824081420898
139 5.5046377 3.7964258 7.343568420410156
140 5.3565855 3.6473358 6.994598007202148
141 5.3065653 3.3982956 6.780378341674805
142 4.9760604 3.4229252 6.365956878662109
143 4.5682073 3.4426713 5.899738311767578
144 4.1783085 3.6770418 5.421482849121094
145 3.8570938 3.8911676 5.110908508300781
146 3.5710213 3.8413854 4.753689479827881
147 4.224042 3.7061367 5.2183839797973635
148 4.4610844 3.6825824 5.955749130249023
149 5.2234836 4.264238 7.001773452758789
150 5.703468 4.9992585 7.198437309265136
151 5.5784874 4.8418474 7.028849029541015
152 6.127962 4.564919 7.614130210876464
153 5.6116695 4.1701007 7.250527954101562
154 5.852271 4.874551 7.270469856262206
155 5.8153753 6.0045195 7.32905387878418
156 5.9612236 5.12311 7.241744041442871
157 5.496193 4.4784904 6.7482301712036135
158 5.0663476 3.8107696 6.285795021057129
159 4.791774 3.2419713 5.969656562805175
160 4.587928 3.0241318 5.693670272827148
161 4.723754 3.5983202 5.729875946044921
162 4.8340564 4.0746355 5.98121109008789
163 4.891262 4.3058834 5.604196357727051
164 4.6576853 4.8553753 5.462384605407714
165 4.319928 4.0260773 5.223755264282226
166 4.154194 2.90866 4.820847702026367
167 4.0271735 2.8971727 4.829979515075683
168 3.9769611 2.9696097 4.746620464324951
169 3.7888758 3.408961 4.674524688720703
170 3.518177 2.9861372 4.435978317260742
171 3.3889236 2.8608832 4.359907150268555
172 3.2446027 2.9759183 4.310617446899414
173 3.0397596 2.8293407 4.0357787132263185
174 2.9623961 3.143014 3.892256927490234
175 2.958946 3.1331453 3.7603351593017575
176 3.5347176 3.2260318 4.016207313537597
177 3.7788277 3.36871 4.559656620025635
178 3.5720716 3.4556334 4.2891082763671875
179 3.6967816 3.3730204 4.7311157226562495
180 3.4442453 3.0362005 4.358942127227783
181 3.595755 2.9043689 4.649236679077148
182 3.5262184 2.5878382 4.624132061004638
183 4.0376697 2.6350198 4.808196258544922
184 3.9776027 2.5803218 4.5385597229003904
185 4.1193614 2.5878177 4.705155944824218
186 3.8987238 2.3903017 4.555724143981934
187 4.4889936 2.5759237 4.865279960632324
188 4.2173038 2.4509335 4.636586093902587
189 5.4860077 2.5477371 4.961888122558594
190 5.1061807 2.4127297 4.887694931030273
191 5.105213 2.2924294 4.9790771484375
192 4.7026052 2.2241898 4.716278457641601
193 4.392068 2.1994457 4.549935436248779
194 4.3918886 2.2778203 4.6736915588378904
195 4.090846 2.0995836 4.408956527709961
196 4.2831373 2.1354883 4.29803581237793
197 3.9653187 2.1298356 4.0095680236816404
198 3.8421936 2.113156 3.8938419342041013
199 3.6583323 2.202917 3.7552147865295407
200 3.5377994 2.2637773 4.063180160522461
201 3.2440362 2.1377919 3.785357093811035
202 3.2813606 2.116238 3.7669169425964353
203 3.1244006 2.0526247 3.5189701080322267
204 3.114448 2.054317 3.5332517623901367
205 2.9188595 2.0810182 3.3462472915649415
206 2.9597745 1.9688598 3.421603202819824
207 3.175588 2.1368108 3.6899974822998045
208 3.2563648 2.25535 3.751506900787353
209 3.347795 2.294174 3.713762855529785
210 3.264902 2.2327375 3.556958484649658
211 3.1022286 2.16227 3.3904088973999023
212 3.1789007 2.216745 3.6044614791870115
213 3.0215745 2.1410651 3.4557852745056152
214 3.1190195 2.0674143 3.3623291015625
215 3.8569987 2.4459264 3.289895725250244
216 3.5839462 2.3902845 3.176245880126953
217 3.400452 2.456994 3.183148956298828
218 3.1625707 2.4679859 3.056740093231201
219 2.9846995 2.3182247 2.970922565460205
220 2.8587174 2.3998036 2.980239200592041
221 2.6505017 2.188654 2.860044479370117
222 2.5138307 2.0329535 2.8445271492004394
223 2.354195 1.9024022 2.724098968505859
224 2.244443 1.855818 2.6591983795166017
225 2.6359034 1.8789554 3.0072504043579102
226 2.43855 1.7720962 2.8840066909790036
227 2.2393093 1.6194932 2.6895217895507812
228 2.2573946 1.6898851 2.7115636825561524
229 2.150588 1.7745562 2.6891321182250976
230 2.1157045 1.7964388 2.510700988769531
231 1.952584 1.5703787 2.3567853927612306
232 1.9005824 1.5474372 2.2454185009002683
233 1.7481766 1.6270018 2.110011863708496
234 1.6262946 1.6236218 2.030928611755371
235 1.6348426 1.5825052 2.042794704437256
236 1.4829817 1.5355551 1.8600904941558838
237 1.332689 1.4914663 1.6887943267822265
238 2.3250065 1.4590387 2.273126649856567
239 2.168035 1.3687153 2.112563323974609
240 2.0126328 1.3536003 2.049721527099609
241 2.0873435 1.4306108 2.355659008026123
242 2.9779077 1.4039304 2.514584541320801
243 2.7338312 1.3862047 2.376565361022949
244 2.4516625 1.3413069 2.1415014266967773
245 2.2383802 1.4197459 2.016369438171387
246 2.0637298 1.4438617 1.9048562049865723
247 1.8440148 1.3606313 1.7155423164367676
248 1.7503915 1.3770188 1.7020465850830078
249 1.6797183 1.3887069 1.6326461791992186
250 1.6690326 1.4728196 1.7157182693481445
251 1.7321119 1.519919 1.9451777458190918
252 1.5813687 1.4741607 1.8106945037841795
253 1.5357158 1.4422423 1.7164009094238282
254 2.3152266 1.3377712 2.288033866882324
255 2.1489668 1.3399847 2.215442132949829
256 1.9779172 1.261611 2.0824198722839355
257 1.829768 1.3604255 2.0075064182281492
258 1.8017089 1.3568723 2.0442498207092283
259 2.8153906 1.3893715 2.3250783920288085
260 2.6528912 1.3833692 2.4164557456970215
261 2.3718529 1.3139464 2.1935457229614257
262 2.1463804 1.2898431 2.018733358383179
263 1.9229996 1.1906253 1.810249900817871
264 1.8822522 1.2005153 1.8196557998657226
265 1.7772362 1.191354 1.7353933811187743
266 1.5935007 1.1455781 1.601652717590332
267 1.4351935 1.0779058 1.487680149078369
268 1.3122 1.1545027 1.4098989486694335
269 1.1694722 1.0695324 1.2633314609527588
270 1.1302652 1.0143831 1.3263869762420655
271 1.1593696 1.0668691 1.3827235221862793
272 1.1123643 1.0578573 1.408073043823242
273 1.3197746 0.96516967 1.4771010875701904
274 1.3046585 1.0771068 1.625661563873291
275 1.3248616 1.0275886 1.6841629028320313
276 1.1792688 0.9206016 1.5019123077392578
277 1.125212 0.890806 1.3913334846496581
278 1.1140444 0.918102 1.3847063541412352
279 1.2921793 1.0154709 2.002758693695068
280 1.2304723 1.0258837 1.9213477134704589
281 1.1128708 0.94958806 1.736362838745117
282 1.2585609 1.078898 1.7884132862091064
283 1.181875 1.0740004 1.72238187789917
284 1.0848453 0.9881642 1.5904648303985596
285 1.0582378 1.0316833 1.6208461761474608
286 0.9649123 0.95764244 1.50520920753479
287 0.97432846 0.81916916 1.5826056003570557
288 0.9473468 0.799007 1.5068510055541993
289 0.91234225 0.77770925 1.3968752861022948
290 0.8781611 0.7609516 1.3505936622619628
291 0.87017167 0.73160726 1.3054018020629883
292 0.8526802 0.89171964 1.4363508224487305
293 0.8013147 0.8571013 1.3544322967529296
294 0.832063 0.87322986 1.3309724807739258
295 0.8536939 0.89584804 1.3271222591400147
296 0.86964464 0.900568 1.4053125858306885
297 0.79938054 0.7676661 1.2702328205108642
298 0.7149639 0.75365126 1.129729700088501
299 0.6622281 0.7312132 1.0363001346588134
300 0.6265307 0.6910435 0.9690809726715087
301 0.7314386 0.6546437 1.0014036655426024
302 0.6933302 0.60729396 0.9538830757141112
303 0.72933495 0.65329206 1.0064857006072998
304 0.756992 0.62178004 1.0093553066253662
305 0.7117468 0.5932574 0.9547051191329956
306 0.64359546 0.568768 0.8830070972442626
307 0.6935817 0.532622 1.006546926498413
308 0.63847655 0.5005301 0.9050906181335449
309 0.64470977 0.48294047 0.8786599159240722
310 0.80400383 0.5056474 1.2308531284332276
311 0.7176341 0.5133075 1.0936031341552734
312 0.64313006 0.4582102 0.9891343116760254
313 0.65641516 0.48723364 1.0122053146362304
314 0.6766293 0.50215733 1.003565740585327
315 0.6192698 0.46782377 0.9028212547302246
316 0.5799656 0.4446059 0.8481203556060791
317 0.5998238 0.43174136 0.8204028367996216
318 0.58075625 0.4493345 0.7760103464126586
319 0.52380735 0.5211197 0.704234504699707
320 0.45822987 0.44789964 0.6170717239379883
321 0.39821637 0.4199649 0.5363881945610046
322 0.3607586 0.41068864 0.4902174353599548
323 0.33253658 0.36914784 0.468908143043518
324 0.37449628 0.3201728 0.4381666660308838
325 0.39732224 0.32688785 0.5859425067901611
326 0.3428386 0.3004373 0.5053303241729736
327 0.33277398 0.27906638 0.46617271900177
328 0.29244524 0.26742837 0.4218177437782287
329 0.27371216 0.23527373 0.3937833309173584
330 0.24581906 0.25379783 0.35036094188690187
331 0.22091554 0.2263979 0.3102396011352539
332 0.20190576 0.22974703 0.2962048172950745
333 0.1753107 0.18917929 0.2611833930015564
334 0.16623904 0.18536636 0.24446053504943846
335 0.1423552 0.15091132 0.2120819807052612
336 0.143706 0.13753602 0.19005550146102904
337 0.1167299 0.10777724 0.1543879508972168
338 0.12948033 0.11425549 0.15679264068603516
339 0.10367365 0.09339926 0.12673137187957764
340 0.08160438 0.074011624 0.09892233610153198
341 0.07691713 0.09680416 0.10402668714523315
342 0.05643618 0.06653006 0.0766128033399582
343 0.03969103 0.055825964 0.05618826448917389
344 0.033274747 0.040656984 0.05348160266876221


==> mrpc_acc.txt <==
i x y j z
0 86.3 86.3 0 86.3 
5 86.7 86.1 8 86.5
10 86.7 87.0 16 86.3
15 86.3 85.6 25 85.8
20 85.6 86.5 33 85.8
25 86.0 86.3 42 85.5
30 86.0 86.0 50 79.9
35 87.0 85.1 58 80.8
40 86.5 85.5 67 78.3
45 85.9 85.3 75 70.5
50 87.2 84.5 83 68.4
55 87.7 83.3 92 68.3
60 86.5 83.1 97 68.4
65 85.8 82.1 
70 86.0 82.5 
75 86.7 83.3 
80 86.7 81.8 
85 86.0 81.3 
90 85.8 79.6 
95 86.7 79.1 

